Bayesian Age Category Reconciliation for Age- and Cause-specific Under-five Mortality Estimates

Age-disaggregated health data is crucial for effective public health planning and monitoring. Monitoring under-five mortality, for example, requires highly detailed age data since the distribution of potential causes of death varies substantially within the first few years of life. Comparative researchers often have to rely on multiple data sources yet, these sources often have ages aggregated at different levels, making it difficult to combine the data into a single, coherent picture. To address this challenge in the context of under-five cause-specific mortality, we propose a Bayesian approach, that calibrates data with different age structures to produce unified and accurate estimates of the standardized age group distributions. We consider age-disaggregated death counts as fully-classified multinomial data and show that by incorporating partially-classified aggregated data, we can construct an improved Bayes estimator of the multinomial parameters under the Kullback-Leibler (KL) loss. We illustrate the method using both synthetic and real data, demonstrating that the proposed method achieves adequate performance in imputing incomplete classification. Finally, we present the results of numerical studies examining the conditions necessary for obtaining improved estimators. These studies provide insights and interpretations that can be used to aid future research and inform guidance for practitioners on appropriate levels of age disaggregation, with the aim of improving the accuracy and reliability of under-five cause-specific mortality estimates.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

